Computational study of non-isothermal slag eye formation and its effects on ladle refining

Ladle refining is one of the most important aspects of high-quality steel production. Ladle argon purging which facilitates the refining process also leads to the unwarranted opening of the slag cover known as Slag Eye-opening and has a deleterious effect on the quality of steel. Slag eye-opening has been analysed in past under isothermal conditions whereas ladle refining is a transient and non-isothermal operation. The current study deals with the modelling of slag-eye opening and its effects on ladle refining under non-isothermal conditions. The bubble plume is modelled with the help of Discrete Phase modelling (DPM) coupled with a discrete random walk model for including the particle level turbulence. Temperature-dependent thermophysical properties of slag are obtained from FactSage. Opening of slag-metal interface cools the slag-eye region, which causes changes in the thermophysical properties of the slag phase. These changes are then reflected in the flow characteristics of this complex fluid. The slags flow profile and eye formation are compared and explained between cold modelling techniques and actual ladle metallurgy. The consequences of changing thermophysical prop during ladle refining manifest in their influence on the overall mass transfer coefficient and the kinetics of desulfurization. This can be achieved without the requirement to solve computationally demanding species transport equations, thereby enhancing the practical efficiency of this approach.

==> fig12.csv <==
Argon,Numerical,Experimental
0.9540625467604360,3.2286585365853700,3.7317073170731700
1.9568307646266600,4.600609756097560,4.951219512195120
3.976993865030670,6.384146341463410,6.689024390243900
7.014252581176120,8.70121951219512,8.777439024390240
9.99349094717941,9.661585365853660,9.859756097560980

==> fig13.csv <==
time1,Experimental,,time2,Isothermal,,time3,Non-isothermal
0,0.03057972,,0,0.02982969,,0,0.029829694653982100
14.5803397,0.02846669,,3.65198792,0.02958138,,3.651987917167100,0.02958138028661830
44.2254291,0.02664633,,8.96344111,0.0292123,,8.963441113263020,0.029212297242688400
64.0099791,0.024969,,14.0361937,0.02880017,,14.03619374758610,0.028800168193978100
71.0010843,0.02372397,,21.0364246,0.02834062,,21.03642456412490,0.028340615941825700
94.7922635,0.02222132,,26.3483534,0.02796111,,26.34835337725200,0.02796110737257150
124.041979,0.02106755,,31.6602822,0.0275816,,31.660282190379200,0.02758159880331740
149.64077,0.01994206,,36.9718147,0.02721078,,36.97181465598030,0.027210778171833400
172.703351,0.01841029,,42.2851477,0.02680049,,42.285147671771000,0.026800489480193300
208.517062,0.01737373,,45.6292476,0.02647366,,50.97516909753430,0.026228263305723300
238.123804,0.01639395,,50.9751691,0.02622826,,56.286939371651000,0.02585222991157720
269.938821,0.01500879,,56.2869394,0.02585223,,60.87443408542030,0.025526229843724800
,,,60.8744341,0.02552623,,65.46214679032900,0.025195451410098800
,,,65.4633758,0.02516851,,70.77201459632080,0.02486112011724960
,,,70.7720146,0.02486112,,76.08322998390110,0.02449724983598180
,,,76.08323,0.02449725,,81.39325632890340,0.024159443368024600
,,,81.3933356,0.02415771,,86.70375829093690,0.023811211374743100
,,,86.7040278,0.0238053,,101.9028734010950,0.022994434247037200
,,,92.0156025,0.02343356,,108.9039494947910,0.02251635351960030
,,,97.1327913,0.02310246,,116.1402864702740,0.02215671658221920
,,,101.861847,0.02283865,,123.61958668113400,0.02174668784422640
,,,106.980612,0.02247301,,131.34046951682200,0.021316530288854700
,,,111.567997,0.02214941,,137.85443229911700,0.02096524870963090
,,,116.639094,0.02177358,,145.33346607636300,0.020561060196472500
,,,121.949121,0.02143577,,151.36844375424400,0.020158407468323300
,,,127.258354,0.02111534,,156.67140322285800,0.019975506930808700
,,,132.568539,0.02077406,,160.77247052664000,0.01976127105219480
,,,137.877773,0.02045363,,167.7676608595740,0.019412206200645400
,,,143.187086,0.02013146,,175.4860973502540,0.019035672527844200
,,,148.604174,0.01988164,,182.96342353024100,0.01866891454657910
,,,153.80457,0.01951214,,190.6812036253800,0.018306769064051800
,,,159.113439,0.0191997,,198.15775714788400,0.017956947734806400
,,,164.421959,0.01889491,,206.35810378772,0.017567668230186500
,,,169.730548,0.01858861,,214.0742936799630,0.017240379995127200
,,,174.246378,0.01832626,,221.3088036820880,0.0169207903137535
,,,179.863342,0.018043,,229.02520558880100,0.016588854721506000
,,,185.171228,0.0177521,,237.66328614312300,0.016275945395897200
,,,190.47848,0.01747511,,242.76634971872900,0.016078627567392600
,,,195.785573,0.0172016,,245.66257999556200,0.015897607725312100
,,,201.092746,0.01692634,,252.6545731251200,0.015618625571775600
,,,206.399443,0.01666152,,260.85171815771800,0.015299525297810500
,,,211.706061,0.01639843,,275.15532786953300,0.014769231332686800
,,,217.012599,0.01613707,,277.9688668408550,0.014642350801115000
,,,222.318741,0.01588441,,284.95989112090500,0.014384605828794500
,,,227.624804,0.01563348,,293.1560673039950,0.014086742736045500
,,,232.930629,0.01538777,,299.4235547714480,0.01386283773934150
,,,238.236533,0.01514032,,260.851718,0.01529953
,,,243.542041,0.01490155,,269.114008,0.01495922
,,,248.847549,0.01466279,,275.155328,0.01476923
,,,254.152978,0.01442576,,277.968867,0.01464235
,,,259.458169,0.01419395,,284.959891,0.01438461
,,,264.763122,0.01396735,,293.156067,0.01408674
,,,270.068313,0.01373553,,299.423555,0.01386284
,,,275.373187,0.01351067,,,
,,,280.67814,0.01328407,,,
,,,285.982855,0.01306268,,,
,,,291.28765,0.01283956,,,
,,,295.868991,0.01264844,,,


==> fig17.csv <==
Argon,Iso,Noniso
237.546468401487,0.23183972303413800,0.22496523737904000
318.58736059479600,0.5107650614376120,0.47641391639944400
398.1412639405210,0.6637447146627320,0.6156488549618320
478.4386617100370,0.7823689662022190,0.7067964471182500
558.736059479554,0.8620619200317830,0.7864894009478140
639.7769516728630,0.9211399301909820,0.8203850847072850
718.5873605947960,0.9687803286131840,0.8542722551718270

==> fig18.csv <==
time,kl,,time,diss400,,diss240,,diss560,,diss720
39.0675241,2.2951E-06,,39.2139094,0.0005319,,0.00041847,,0.00059719,,0.00062322
49.6784566,2.3166E-06,,49.8082192,0.00053617,,0.00042617,,0.0006016,,0.00062385
85.85209,2.4277E-06,,85.711275,0.00055581,,0.00044581,,0.00062176,,0.00066556
180.385852,2.6929E-06,,179.342466,0.00066169,,0.00052169,,0.00074266,,0.00075662
210.289389,2.9464E-06,,209.038988,0.00072317,,0.00055861,,0.00078723,,0.00082922
245.498392,3.141E-06,,244.80295,0.00077099,,0.00059099,,0.00083771,,0.0008471
300.96463,3.5583E-06,,299.157007,0.00088626,,0.00064886,,0.00095886,,0.00097886

==> fig19.csv <==
time,,ms400,,ms240,,ms560,,ms720
38.6767581,2.3025E-06,3.76E-06,,2.76E-06,3.06E-06,4.48E-06,,4.66E-06
48.767958,2.3115E-06,3.44E-06,,2.62E-06,2.92E-06,4.24E-06,,4.44E-06
85.6692623,2.4283E-06,3.11E-06,,2.41E-06,2.71E-06,3.81E-06,,4.11E-06
181.048236,2.6918E-06,2.6918E-06,,2.09185E-06,2.39E-06,3.00192E-06,,3.39185E-06
210.322094,2.9464E-06,2.42E-06,,1.88E-06,2.18E-06,3.02E-06,,3.02E-06
245.150395,3.1381E-06,2.35E-06,,1.88E-06,2.18E-06,2.61E-06,,3.14E-06
301.245935,3.5604E-06,2.3025E-06,,1.87E-06,2.17E-06,2.48E-06,,2.60E-06

==> fig20.csv <==
Time,Iso720,Non720,Iso560,Non560,Iso400,Non400,Iso240,Non240
-0.42301184433163300,0.03002247191011240,0.03002247191011240,0.030056179775280900,0.02998876404494380,0.03002247191011240,0.03002247191011240,0.03002247191011240,0.02998876404494380
26.98815566835870,0.025606741573033700,0.02634831460674160,0.026280898876404500,0.02644943820224720,0.02702247191011240,0.027056179775280900,0.028000000000000000,0.027730337078651700
57.10659898477160,0.02149438202247190,0.02297752808988760,0.022674157303370800,0.023179775280898900,0.0240561797752809,0.024224719101123600,0.025842696629213500,0.025573033707865200
87.22504230118440,0.018089887640449400,0.020146067415730300,0.019539325842696600,0.02048314606741570,0.02146067415730340,0.02193258426966290,0.02392134831460670,0.023685393258427000
117.6818950930630,0.015191011235955100,0.017853932584269700,0.01691011235955060,0.01835955056179780,0.019168539325842700,0.01997752808988760,0.022067415730337100,0.022101123595505600
148.13874788494100,0.012730337078651700,0.015966292134831500,0.014584269662921300,0.016505617977528100,0.017078651685393300,0.01835955056179780,0.020382022471910100,0.020685393258427000
178.25719120135400,0.010741573033707900,0.014348314606741600,0.012595505617977500,0.01502247191011240,0.015258426966292100,0.01687640449438200,0.0188314606741573,0.019438202247191000
208.7140439932320,0.008955056179775280,0.013033707865168500,0.010910112359550600,0.013741573033707900,0.013539325842696600,0.015696629213483100,0.01741573033707870,0.018325842696629200
239.17089678511,0.007505617977528090,0.011853932584269700,0.00946067415730337,0.012629213483146100,0.012123595505618000,0.014617977528089900,0.016101123595505600,0.017280898876404500
269.28934010152300,0.006325842696629210,0.010910112359550600,0.008146067415730330,0.011651685393258400,0.010775280898876400,0.013573033707865200,0.014887640449438200,0.016303370786516900
300.0846023688660,0.005280898876404490,0.00996629213483146,0.007033707865168540,0.01080898876404490,0.009595505617977520,0.012662921348314600,0.013741573033707900,0.015393258426966300

==> fig5.csv <==
Temperature,Visc
1319.9543378995400,2.3600158824697200
1339.5890410958900,1.4465455628350200
1360.13698630137,0.8026206075044670
1380.6849315068500,0.580434782608696
1400.3196347032000,0.4191383760174710
1420.4109589041100,0.28826682549136400
1439.1324200913200,0.20090331546555500
1460.13698630137,0.19175104228707600
1479.3150684931500,0.16089934484812400
1500.3196347032000,0.14305141949573200
1519.9543378995400,0.12088544768711500
1540.0456621004600,0.10740520150883500
1558.7671232876700,0.1069982132221560
1579.771689497720,0.09349811395672040
1599.8630136986300,0.08001786777843960

==> fig6.csv <==
Temperature,Density
1319.8343685300200,2.771065989847720
1339.7101449275400,2.70507614213198
1360,2.641624365482230
1379.8757763975200,2.5807106598984800
1399.751552795030,2.517258883248730
1420.0414078674900,2.453807106598990
1440.3312629399600,2.387817258883250
1459.792960662530,2.3243654822335000
1480.0828157349900,2.2634517766497500
1499.9585921325100,2.2
1519.8343685300200,2.136548223350250
1539.7101449275400,2.0730964467005100
1560,2.007106598984770
1579.4616977225700,1.9436548223350300
1599.751552795030,1.882741116751270
